Transport Barriers in Magnetized Plasmas -- General Theory with Dynamical Constraints

A fundamental dynamical constraint -- that fluctuation induced charge-weighted particle flux must vanish -- can prevent instabilities from accessing the free energy in the strong gradients characteristic of Transport Barriers (TBs). Density gradients, when larger than a certain threshold, lead to a violation of the constraint and emerge as a stabilizing force. This mechanism, then, broadens the class of configurations (in magnetized plasmas) where these high confinement states can be formed and sustained. The need for velocity shear, the conventional agent for TB formation, is obviated. The most important ramifications of the constraint is to permit a charting out of the domains conducive to TB formation and hence to optimally confined fusion worthy states; the detailed investigation is conducted through new analytic methods and extensive gyrokinetic simulations.

==> temp.dat <==
-rw-r--r--@ 1 davidhatch  staff   19815 Apr 13  2023 Picture2d.png
-rw-r--r--@ 1 davidhatch  staff  292615 May 20 14:16 Picture3c.png
-rw-r--r--@ 1 davidhatch  staff  241672 May 20 14:17 Picture3d.png
-rw-r--r--@ 1 davidhatch  staff  228914 Apr 13  2023 Picture3e.png
-rw-r--r--@ 1 davidhatch  staff  138203 Apr 15  2021 Picture4.png
-rw-r--r--@ 1 davidhatch  staff  257500 Apr 19  2023 Picture6Da.png
-rw-r--r--@ 1 davidhatch  staff  316231 May 13 15:59 Picture9Bi.png
-rw-r--r--@ 1 davidhatch  staff  486118 Jun  4 19:37 PictureTEMa.png








